Study of ordered hadron chains with the ATLAS detector

The analysis of the momentum difference between charged hadrons in high-energy proton-proton collisions is performed in order to study coherent particle production. The observed correlation pattern agrees with a model of a helical QCD string fragmenting into a chain of ground-state hadrons. A threshold momentum difference in the production of adjacent pairs of charged hadrons is observed, in agreement with model predictions. The presence of low-mass hadron chains also explains the emergence of charge-combination-dependent two-particle correlations commonly attributed to Bose-Einstein interference. The data sample consists of 190 inverse microbarns of minimum bias events collected with proton-proton collisions at a center-of-mass energy of 7 TeV in the early low-luminosity data taking with the ATLAS detector at the LHC.

==> Metadata.txt <==
Title: Study of ordered hadron chains with the ATLAS detector 

Abstract: The analysis of the momentum difference between charged hadrons in high-energy proton-proton 
  collisions is performed in order to study coherent particle production. The observed correlation pattern
  agrees with a model of a helical QCD string fragmenting into a chain of ground-state hadrons.
  A threshold momentum difference in the production of adjacent pairs of charged hadrons is observed,
  in agreement with model predictions. The presence of low-mass hadron chains also explains the
  emergence of charge-combination-dependent two-particle correlations commonly attributed to
  Bose-Einstein interference. The data sample consists of 190 inverse microbarns of minimum bias events
  collected with proton-proton collisions at a center-of-mass energy of 7 TeV in the early low-luminosity
  data taking with the ATLAS detector at the LHC.

Comments: 45 pages in total, author list starting page 29, 14 figures, 5 tables, submitted to Phys.Rev.D,
          All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2014-08/

CERN preprint ID: CERN-EP-2017-092

Keywords: fragmentation into hadrons, correlations, quantum effects

PACS numbers: 13.85.Hd, 13.87.Fh


